A Framework for Modeling, Analyzing, and Decision-Making in Disease Spread Dynamics and Medicine/Vaccine Distribution

The challenges posed by epidemics and pandemics are immense, especially if the causes are novel. This article introduces a versatile open-source simulation framework designed to model intricate dynamics of infectious diseases across diverse population centres. Taking inspiration from historical precedents such as the Spanish flu and COVID-19, and geographical economic theories such as Central place theory, the simulation integrates agent-based modelling to depict the movement and interactions of individuals within different settlement hierarchies. Additionally, the framework provides a tool for decision-makers to assess and strategize optimal distribution plans for limited resources like vaccines or cures as well as to impose mobility restrictions.

==> Results/CASE1-None/config.json <==
{
    "boundaryThickness": 10,
    "spreadRadius": 5,
    "curePeriod": 250,
    "killProbability": 0.0005,
    "transmissionProbability": 0.7,
    "lockdownStartThreshold": 10,
    "lockdownEndThreshold": 10,
    "lockdownMobilityMultiplier": 0.1,
    "vaccineDistributionStartTime": 200,
    "vaccineDistributionFrequency": 100,
    "vaccineDistributionQuantity": 0,
    "vaccineDistributionMechanism": "equitable",
    "medicineDistributionStartTime": 50,
    "medicineDistributionFrequency": 200,
    "medicineDistributionQuantity": 0,
    "medicineDistributionMechanism": "equitable",
    "boundaries": [
      [
        5250,
        4567,
        4750,
        4567,
        0.7
      ],
      [
        4750,
        4567,
        4500,
        5000,
        0.7
      ],
      [
        4500,
        5000,
        4750,
        5433,
        0.7
      ],
      [
        4750,
        5433,
        5250,
        5433,
        0.7
      ],
      [
        5250,
        5433,
        5500,
        5000,
        0.7
      ],
      [
        5500,
        5000,
        5250,
        4567,
        0.7
      ],
      [
        6000,
        5000,
        5500,
        5000,
        1
      ],
      [
        5250,
        5433,
        5500,
        5866,
        1
      ],
      [
        5500,
        5866,
        6000,
        5866,
        1
      ],
      [
        6000,
        5866,
        6250,
        5433,
        0.8
      ],
      [
        6250,
        5433,
        6000,
        5000,
        1
      ],
      [
        4750,
        5433,
        4500,
        5866,
        1
      ],
      [
        4500,
        5866,
        4750,
        6299,
        1
      ],
      [
        4750,
        6299,
        5250,
        6299,
        0.8
      ],
      [
        5250,
        6299,
        5500,
        5866,
        1
      ],
      [
        4500,
        5000,
        4000,
        5000,
        1
      ],
      [
        4000,
        5000,
        3750,
        5433,
        1
      ],
      [
        3750,
        5433,
        4000,
        5866,
        0.8
      ],
      [
        4000,
        5866,
        4500,
        5866,
        1
      ],
      [
        4500,
        4134,
        4000,
        4134,
        1
      ],
      [
        4000,
        4134,
        3750,
        4567,
        0.8
      ],
      [
        3750,
        4567,
        4000,
        5000,
        1
      ],
      [
        4750,
        4567,
        4500,
        4134,
        1
      ],
      [
        5250,
        3701,
        4750,
        3701,
        0.8
      ],
      [
        4750,
        3701,
        4500,
        4134,
        1
      ],
      [
        5250,
        4567,
        5500,
        4134,
        1
      ],
      [
        5500,
        4134,
        5250,
        3701,
        1
      ],
      [
        6000,
        4134,
        5500,
        4134,
        1
      ],
      [
        6000,
        5000,
        6250,
        4567,
        1
      ],
      [
        6250,
        4567,
        6000,
        4134,
        0.8
      ],
      [
        6750,
        5433,
        6250,
        5433,
        0.8
      ],
      [
        6000,
        5866,
        6250,
        6299,
        0.8
      ],
      [
        6250,
        6299,
        6750,
        6299,
        1
      ],
      [
        6750,
        6299,
        7000,
        5866,
        1
      ],
      [
        7000,
        5866,
        6750,
        5433,
        1
      ],
      [
        5250,
        6299,
        5500,
        6732,
        0.8
      ],
      [
        5500,
        6732,
        6000,
        6732,
        1
      ],
      [
        6000,
        6732,
        6250,
        6299,
        1
      ],
      [
        6750,
        4567,
        6250,
        4567,
        0.8
      ],
      [
        6750,
        5433,
        7000,
        5000,
        1
      ],
      [
        7000,
        5000,
        6750,
        4567,
        1
      ],
      [
        4750,
        6299,
        4500,
        6732,
        0.8
      ],
      [
        4500,
        6732,
        4750,
        7165,
        1
      ],
      [
        4750,
        7165,
        5250,
        7165,
        1
      ],
      [
        5250,
        7165,
        5500,
        6732,
        1
      ],
      [
        4000,
        5866,
        3750,
        6299,
        0.8
      ],
      [
        3750,
        6299,
        4000,
        6732,
        1
      ],
      [
        4000,
        6732,
        4500,
        6732,
        1
      ],
      [
        3750,
        5433,
        3250,
        5433,
        0.8
      ],
      [
        3250,
        5433,
        3000,
        5866,
        1
      ],
      [
        3000,
        5866,
        3250,
        6299,
        1
      ],
      [
        3250,
        6299,
        3750,
        6299,
        1
      ],
      [
        3750,
        4567,
        3250,
        4567,
        0.8
      ],
      [
        3250,
        4567,
        3000,
        5000,
        1
      ],
      [
        3000,
        5000,
        3250,
        5433,
        1
      ],
      [
        3750,
        3701,
        3250,
        3701,
        1
      ],
      [
        3250,
        3701,
        3000,
        4134,
        1
      ],
      [
        3000,
        4134,
        3250,
        4567,
        1
      ],
      [
        4000,
        4134,
        3750,
        3701,
        0.8
      ],
      [
        4500,
        3268,
        4000,
        3268,
        1
      ],
      [
        4000,
        3268,
        3750,
        3701,
        1
      ],
      [
        4750,
        3701,
        4500,
        3268,
        0.8
      ],
      [
        5250,
        2835,
        4750,
        2835,
        1
      ],
      [
        4750,
        2835,
        4500,
        3268,
        1
      ],
      [
        5250,
        3701,
        5500,
        3268,
        0.8
      ],
      [
        5500,
        3268,
        5250,
        2835,
        1
      ],
      [
        6000,
        3268,
        5500,
        3268,
        1
      ],
      [
        6000,
        4134,
        6250,
        3701,
        0.8
      ],
      [
        6250,
        3701,
        6000,
        3268,
        1
      ],
      [
        6750,
        3701,
        6250,
        3701,
        1
      ],
      [
        6750,
        4567,
        7000,
        4134,
        1
      ],
      [
        7000,
        4134,
        6750,
        3701,
        1
      ]
    ],
    "regions": [
      {
        "id": "centralCity",
        "center": [
          5000,
          5000
        ],
        "population": 750,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 1
      },
      {
        "id": "village1",
        "center": [
          5750,
          5433
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "village2",
        "center": [
          5000,
          5866
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "village3",
        "center": [
          4250,
          5433
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "village4",
        "center": [
          4250,
          4567
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "village5",
        "center": [
          5000,
          4134
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "village6",
        "center": [
          5750,
          4567
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "Town1",
        "center": [
          6500,
          5866
        ],
        "population": 100,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 3
      },
      {
        "id": "village7",
        "center": [
          5750,
          6299
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "village8",
        "center": [
          6500,
          5000
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "Town2",
        "center": [
          5000,
          6732
        ],
        "population": 100,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 3
      },
      {
        "id": "village9",
        "center": [
          4250,
          6299
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "Town3",
        "center": [
          3500,
          5866
        ],
        "population": 100,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 3
      },
      {
        "id": "village10",
        "center": [
          3500,
          5000
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "Town4",
        "center": [
          3500,
          4134
        ],
        "population": 100,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 3
      },
      {
        "id": "village11",
        "center": [
          4250,
          3701
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "Town5",
        "center": [
          5000,
          3268
        ],
        "population": 100,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 3
      },
      {
        "id": "village12",
        "center": [
          5750,
          3701
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "Town6",
        "center": [
          6500,
          4134
        ],
        "population": 100,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 3
      }
    ]
  }

==> Results/CASE10-Medicine-infectedAndUninfected/config.json <==
{
    "boundaryThickness": 10,
    "spreadRadius": 5,
    "curePeriod": 250,
    "killProbability": 0.0005,
    "transmissionProbability": 0.7,
    "lockdownStartThreshold": 10,
    "lockdownEndThreshold": 10,
    "lockdownMobilityMultiplier": 0.1,
    "vaccineDistributionStartTime": 300,
    "vaccineDistributionFrequency": 100,
    "vaccineDistributionQuantity": 0,
    "vaccineDistributionMechanism": "equitable",
    "medicineDistributionStartTime": 300,
    "medicineDistributionFrequency": 100,
    "medicineDistributionQuantity": 200,
    "medicineDistributionMechanism": "infectedAndUninfected",
    "boundaries": [
      [
        5250,
        4567,
        4750,
        4567,
        0.7
      ],
      [
        4750,
        4567,
        4500,
        5000,
        0.7
      ],
      [
        4500,
        5000,
        4750,
        5433,
        0.7
      ],
      [
        4750,
        5433,
        5250,
        5433,
        0.7
      ],
      [
        5250,
        5433,
        5500,
        5000,
        0.7
      ],
      [
        5500,
        5000,
        5250,
        4567,
        0.7
      ],
      [
        6000,
        5000,
        5500,
        5000,
        1
      ],
      [
        5250,
        5433,
        5500,
        5866,
        1
      ],
      [
        5500,
        5866,
        6000,
        5866,
        1
      ],
      [
        6000,
        5866,
        6250,
        5433,
        0.8
      ],
      [
        6250,
        5433,
        6000,
        5000,
        1
      ],
      [
        4750,
        5433,
        4500,
        5866,
        1
      ],
      [
        4500,
        5866,
        4750,
        6299,
        1
      ],
      [
        4750,
        6299,
        5250,
        6299,
        0.8
      ],
      [
        5250,
        6299,
        5500,
        5866,
        1
      ],
      [
        4500,
        5000,
        4000,
        5000,
        1
      ],
      [
        4000,
        5000,
        3750,
        5433,
        1
      ],
      [
        3750,
        5433,
        4000,
        5866,
        0.8
      ],
      [
        4000,
        5866,
        4500,
        5866,
        1
      ],
      [
        4500,
        4134,
        4000,
        4134,
        1
      ],
      [
        4000,
        4134,
        3750,
        4567,
        0.8
      ],
      [
        3750,
        4567,
        4000,
        5000,
        1
      ],
      [
        4750,
        4567,
        4500,
        4134,
        1
      ],
      [
        5250,
        3701,
        4750,
        3701,
        0.8
      ],
      [
        4750,
        3701,
        4500,
        4134,
        1
      ],
      [
        5250,
        4567,
        5500,
        4134,
        1
      ],
      [
        5500,
        4134,
        5250,
        3701,
        1
      ],
      [
        6000,
        4134,
        5500,
        4134,
        1
      ],
      [
        6000,
        5000,
        6250,
        4567,
        1
      ],
      [
        6250,
        4567,
        6000,
        4134,
        0.8
      ],
      [
        6750,
        5433,
        6250,
        5433,
        0.8
      ],
      [
        6000,
        5866,
        6250,
        6299,
        0.8
      ],
      [
        6250,
        6299,
        6750,
        6299,
        1
      ],
      [
        6750,
        6299,
        7000,
        5866,
        1
      ],
      [
        7000,
        5866,
        6750,
        5433,
        1
      ],
      [
        5250,
        6299,
        5500,
        6732,
        0.8
      ],
      [
        5500,
        6732,
        6000,
        6732,
        1
      ],
      [
        6000,
        6732,
        6250,
        6299,
        1
      ],
      [
        6750,
        4567,
        6250,
        4567,
        0.8
      ],
      [
        6750,
        5433,
        7000,
        5000,
        1
      ],
      [
        7000,
        5000,
        6750,
        4567,
        1
      ],
      [
        4750,
        6299,
        4500,
        6732,
        0.8
      ],
      [
        4500,
        6732,
        4750,
        7165,
        1
      ],
      [
        4750,
        7165,
        5250,
        7165,
        1
      ],
      [
        5250,
        7165,
        5500,
        6732,
        1
      ],
      [
        4000,
        5866,
        3750,
        6299,
        0.8
      ],
      [
        3750,
        6299,
        4000,
        6732,
        1
      ],
      [
        4000,
        6732,
        4500,
        6732,
        1
      ],
      [
        3750,
        5433,
        3250,
        5433,
        0.8
      ],
      [
        3250,
        5433,
        3000,
        5866,
        1
      ],
      [
        3000,
        5866,
        3250,
        6299,
        1
      ],
      [
        3250,
        6299,
        3750,
        6299,
        1
      ],
      [
        3750,
        4567,
        3250,
        4567,
        0.8
      ],
      [
        3250,
        4567,
        3000,
        5000,
        1
      ],
      [
        3000,
        5000,
        3250,
        5433,
        1
      ],
      [
        3750,
        3701,
        3250,
        3701,
        1
      ],
      [
        3250,
        3701,
        3000,
        4134,
        1
      ],
      [
        3000,
        4134,
        3250,
        4567,
        1
      ],
      [
        4000,
        4134,
        3750,
        3701,
        0.8
      ],
      [
        4500,
        3268,
        4000,
        3268,
        1
      ],
      [
        4000,
        3268,
        3750,
        3701,
        1
      ],
      [
        4750,
        3701,
        4500,
        3268,
        0.8
      ],
      [
        5250,
        2835,
        4750,
        2835,
        1
      ],
      [
        4750,
        2835,
        4500,
        3268,
        1
      ],
      [
        5250,
        3701,
        5500,
        3268,
        0.8
      ],
      [
        5500,
        3268,
        5250,
        2835,
        1
      ],
      [
        6000,
        3268,
        5500,
        3268,
        1
      ],
      [
        6000,
        4134,
        6250,
        3701,
        0.8
      ],
      [
        6250,
        3701,
        6000,
        3268,
        1
      ],
      [
        6750,
        3701,
        6250,
        3701,
        1
      ],
      [
        6750,
        4567,
        7000,
        4134,
        1
      ],
      [
        7000,
        4134,
        6750,
        3701,
        1
      ]
    ],
    "regions": [
      {
        "id": "centralCity",
        "center": [
          5000,
          5000
        ],
        "population": 750,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 1
      },
      {
        "id": "village1",
        "center": [
          5750,
          5433
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "village2",
        "center": [
          5000,
          5866
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "village3",
        "center": [
          4250,
          5433
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "village4",
        "center": [
          4250,
          4567
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "village5",
        "center": [
          5000,
          4134
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "village6",
        "center": [
          5750,
          4567
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "Town1",
        "center": [
          6500,
          5866
        ],
        "population": 100,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 3
      },
      {
        "id": "village7",
        "center": [
          5750,
          6299
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "village8",
        "center": [
          6500,
          5000
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "Town2",
        "center": [
          5000,
          6732
        ],
        "population": 100,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 3
      },
      {
        "id": "village9",
        "center": [
          4250,
          6299
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "Town3",
        "center": [
          3500,
          5866
        ],
        "population": 100,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 3
      },
      {
        "id": "village10",
        "center": [
          3500,
          5000
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "Town4",
        "center": [
          3500,
          4134
        ],
        "population": 100,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 3
      },
      {
        "id": "village11",
        "center": [
          4250,
          3701
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "Town5",
        "center": [
          5000,
          3268
        ],
        "population": 100,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 3
      },
      {
        "id": "village12",
        "center": [
          5750,
          3701
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "Town6",
        "center": [
          6500,
          4134
        ],
        "population": 100,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 3
      }
    ]
  }

==> Results/CASE11-LockdownMedicineVaccine/config.json <==
{
    "boundaryThickness": 10,
    "spreadRadius": 5,
    "curePeriod": 250,
    "killProbability": 0.0005,
    "transmissionProbability": 0.7,
    "lockdownStartThreshold": 0.1,
    "lockdownEndThreshold": 0.02,
    "lockdownMobilityMultiplier": 0.1,
    "vaccineDistributionStartTime": 300,
    "vaccineDistributionFrequency": 100,
    "vaccineDistributionQuantity": 200,
    "vaccineDistributionMechanism": "infectedAndUninfected",
    "medicineDistributionStartTime": 300,
    "medicineDistributionFrequency": 100,
    "medicineDistributionQuantity": 200,
    "medicineDistributionMechanism": "maximumInfection",
    "boundaries": [
      [
        5250,
        4567,
        4750,
        4567,
        0.7
      ],
      [
        4750,
        4567,
        4500,
        5000,
        0.7
      ],
      [
        4500,
        5000,
        4750,
        5433,
        0.7
      ],
      [
        4750,
        5433,
        5250,
        5433,
        0.7
      ],
      [
        5250,
        5433,
        5500,
        5000,
        0.7
      ],
      [
        5500,
        5000,
        5250,
        4567,
        0.7
      ],
      [
        6000,
        5000,
        5500,
        5000,
        1
      ],
      [
        5250,
        5433,
        5500,
        5866,
        1
      ],
      [
        5500,
        5866,
        6000,
        5866,
        1
      ],
      [
        6000,
        5866,
        6250,
        5433,
        0.8
      ],
      [
        6250,
        5433,
        6000,
        5000,
        1
      ],
      [
        4750,
        5433,
        4500,
        5866,
        1
      ],
      [
        4500,
        5866,
        4750,
        6299,
        1
      ],
      [
        4750,
        6299,
        5250,
        6299,
        0.8
      ],
      [
        5250,
        6299,
        5500,
        5866,
        1
      ],
      [
        4500,
        5000,
        4000,
        5000,
        1
      ],
      [
        4000,
        5000,
        3750,
        5433,
        1
      ],
      [
        3750,
        5433,
        4000,
        5866,
        0.8
      ],
      [
        4000,
        5866,
        4500,
        5866,
        1
      ],
      [
        4500,
        4134,
        4000,
        4134,
        1
      ],
      [
        4000,
        4134,
        3750,
        4567,
        0.8
      ],
      [
        3750,
        4567,
        4000,
        5000,
        1
      ],
      [
        4750,
        4567,
        4500,
        4134,
        1
      ],
      [
        5250,
        3701,
        4750,
        3701,
        0.8
      ],
      [
        4750,
        3701,
        4500,
        4134,
        1
      ],
      [
        5250,
        4567,
        5500,
        4134,
        1
      ],
      [
        5500,
        4134,
        5250,
        3701,
        1
      ],
      [
        6000,
        4134,
        5500,
        4134,
        1
      ],
      [
        6000,
        5000,
        6250,
        4567,
        1
      ],
      [
        6250,
        4567,
        6000,
        4134,
        0.8
      ],
      [
        6750,
        5433,
        6250,
        5433,
        0.8
      ],
      [
        6000,
        5866,
        6250,
        6299,
        0.8
      ],
      [
        6250,
        6299,
        6750,
        6299,
        1
      ],
      [
        6750,
        6299,
        7000,
        5866,
        1
      ],
      [
        7000,
        5866,
        6750,
        5433,
        1
      ],
      [
        5250,
        6299,
        5500,
        6732,
        0.8
      ],
      [
        5500,
        6732,
        6000,
        6732,
        1
      ],
      [
        6000,
        6732,
        6250,
        6299,
        1
      ],
      [
        6750,
        4567,
        6250,
        4567,
        0.8
      ],
      [
        6750,
        5433,
        7000,
        5000,
        1
      ],
      [
        7000,
        5000,
        6750,
        4567,
        1
      ],
      [
        4750,
        6299,
        4500,
        6732,
        0.8
      ],
      [
        4500,
        6732,
        4750,
        7165,
        1
      ],
      [
        4750,
        7165,
        5250,
        7165,
        1
      ],
      [
        5250,
        7165,
        5500,
        6732,
        1
      ],
      [
        4000,
        5866,
        3750,
        6299,
        0.8
      ],
      [
        3750,
        6299,
        4000,
        6732,
        1
      ],
      [
        4000,
        6732,
        4500,
        6732,
        1
      ],
      [
        3750,
        5433,
        3250,
        5433,
        0.8
      ],
      [
        3250,
        5433,
        3000,
        5866,
        1
      ],
      [
        3000,
        5866,
        3250,
        6299,
        1
      ],
      [
        3250,
        6299,
        3750,
        6299,
        1
      ],
      [
        3750,
        4567,
        3250,
        4567,
        0.8
      ],
      [
        3250,
        4567,
        3000,
        5000,
        1
      ],
      [
        3000,
        5000,
        3250,
        5433,
        1
      ],
      [
        3750,
        3701,
        3250,
        3701,
        1
      ],
      [
        3250,
        3701,
        3000,
        4134,
        1
      ],
      [
        3000,
        4134,
        3250,
        4567,
        1
      ],
      [
        4000,
        4134,
        3750,
        3701,
        0.8
      ],
      [
        4500,
        3268,
        4000,
        3268,
        1
      ],
      [
        4000,
        3268,
        3750,
        3701,
        1
      ],
      [
        4750,
        3701,
        4500,
        3268,
        0.8
      ],
      [
        5250,
        2835,
        4750,
        2835,
        1
      ],
      [
        4750,
        2835,
        4500,
        3268,
        1
      ],
      [
        5250,
        3701,
        5500,
        3268,
        0.8
      ],
      [
        5500,
        3268,
        5250,
        2835,
        1
      ],
      [
        6000,
        3268,
        5500,
        3268,
        1
      ],
      [
        6000,
        4134,
        6250,
        3701,
        0.8
      ],
      [
        6250,
        3701,
        6000,
        3268,
        1
      ],
      [
        6750,
        3701,
        6250,
        3701,
        1
      ],
      [
        6750,
        4567,
        7000,
        4134,
        1
      ],
      [
        7000,
        4134,
        6750,
        3701,
        1
      ]
    ],
    "regions": [
      {
        "id": "centralCity",
        "center": [
          5000,
          5000
        ],
        "population": 750,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 1
      },
      {
        "id": "village1",
        "center": [
          5750,
          5433
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "village2",
        "center": [
          5000,
          5866
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "village3",
        "center": [
          4250,
          5433
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "village4",
        "center": [
          4250,
          4567
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "village5",
        "center": [
          5000,
          4134
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "village6",
        "center": [
          5750,
          4567
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "Town1",
        "center": [
          6500,
          5866
        ],
        "population": 100,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 3
      },
      {
        "id": "village7",
        "center": [
          5750,
          6299
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "village8",
        "center": [
          6500,
          5000
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "Town2",
        "center": [
          5000,
          6732
        ],
        "population": 100,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 3
      },
      {
        "id": "village9",
        "center": [
          4250,
          6299
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "Town3",
        "center": [
          3500,
          5866
        ],
        "population": 100,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 3
      },
      {
        "id": "village10",
        "center": [
          3500,
          5000
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "Town4",
        "center": [
          3500,
          4134
        ],
        "population": 100,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 3
      },
      {
        "id": "village11",
        "center": [
          4250,
          3701
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "Town5",
        "center": [
          5000,
          3268
        ],
        "population": 100,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 3
      },
      {
        "id": "village12",
        "center": [
          5750,
          3701
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "Town6",
        "center": [
          6500,
          4134
        ],
        "population": 100,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 3
      }
    ]
  }

==> Results/CASE2-Lockdown/config.json <==
{
    "boundaryThickness": 10,
    "spreadRadius": 5,
    "curePeriod": 250,
    "killProbability": 0.0005,
    "transmissionProbability": 0.7,
    "lockdownStartThreshold": 0.1,
    "lockdownEndThreshold": 0.02,
    "lockdownMobilityMultiplier": 0.1,
    "vaccineDistributionStartTime": 200,
    "vaccineDistributionFrequency": 100,
    "vaccineDistributionQuantity": 0,
    "vaccineDistributionMechanism": "equitable",
    "medicineDistributionStartTime": 50,
    "medicineDistributionFrequency": 200,
    "medicineDistributionQuantity": 0,
    "medicineDistributionMechanism": "equitable",
    "boundaries": [
      [
        5250,
        4567,
        4750,
        4567,
        0.7
      ],
      [
        4750,
        4567,
        4500,
        5000,
        0.7
      ],
      [
        4500,
        5000,
        4750,
        5433,
        0.7
      ],
      [
        4750,
        5433,
        5250,
        5433,
        0.7
      ],
      [
        5250,
        5433,
        5500,
        5000,
        0.7
      ],
      [
        5500,
        5000,
        5250,
        4567,
        0.7
      ],
      [
        6000,
        5000,
        5500,
        5000,
        1
      ],
      [
        5250,
        5433,
        5500,
        5866,
        1
      ],
      [
        5500,
        5866,
        6000,
        5866,
        1
      ],
      [
        6000,
        5866,
        6250,
        5433,
        0.8
      ],
      [
        6250,
        5433,
        6000,
        5000,
        1
      ],
      [
        4750,
        5433,
        4500,
        5866,
        1
      ],
      [
        4500,
        5866,
        4750,
        6299,
        1
      ],
      [
        4750,
        6299,
        5250,
        6299,
        0.8
      ],
      [
        5250,
        6299,
        5500,
        5866,
        1
      ],
      [
        4500,
        5000,
        4000,
        5000,
        1
      ],
      [
        4000,
        5000,
        3750,
        5433,
        1
      ],
      [
        3750,
        5433,
        4000,
        5866,
        0.8
      ],
      [
        4000,
        5866,
        4500,
        5866,
        1
      ],
      [
        4500,
        4134,
        4000,
        4134,
        1
      ],
      [
        4000,
        4134,
        3750,
        4567,
        0.8
      ],
      [
        3750,
        4567,
        4000,
        5000,
        1
      ],
      [
        4750,
        4567,
        4500,
        4134,
        1
      ],
      [
        5250,
        3701,
        4750,
        3701,
        0.8
      ],
      [
        4750,
        3701,
        4500,
        4134,
        1
      ],
      [
        5250,
        4567,
        5500,
        4134,
        1
      ],
      [
        5500,
        4134,
        5250,
        3701,
        1
      ],
      [
        6000,
        4134,
        5500,
        4134,
        1
      ],
      [
        6000,
        5000,
        6250,
        4567,
        1
      ],
      [
        6250,
        4567,
        6000,
        4134,
        0.8
      ],
      [
        6750,
        5433,
        6250,
        5433,
        0.8
      ],
      [
        6000,
        5866,
        6250,
        6299,
        0.8
      ],
      [
        6250,
        6299,
        6750,
        6299,
        1
      ],
      [
        6750,
        6299,
        7000,
        5866,
        1
      ],
      [
        7000,
        5866,
        6750,
        5433,
        1
      ],
      [
        5250,
        6299,
        5500,
        6732,
        0.8
      ],
      [
        5500,
        6732,
        6000,
        6732,
        1
      ],
      [
        6000,
        6732,
        6250,
        6299,
        1
      ],
      [
        6750,
        4567,
        6250,
        4567,
        0.8
      ],
      [
        6750,
        5433,
        7000,
        5000,
        1
      ],
      [
        7000,
        5000,
        6750,
        4567,
        1
      ],
      [
        4750,
        6299,
        4500,
        6732,
        0.8
      ],
      [
        4500,
        6732,
        4750,
        7165,
        1
      ],
      [
        4750,
        7165,
        5250,
        7165,
        1
      ],
      [
        5250,
        7165,
        5500,
        6732,
        1
      ],
      [
        4000,
        5866,
        3750,
        6299,
        0.8
      ],
      [
        3750,
        6299,
        4000,
        6732,
        1
      ],
      [
        4000,
        6732,
        4500,
        6732,
        1
      ],
      [
        3750,
        5433,
        3250,
        5433,
        0.8
      ],
      [
        3250,
        5433,
        3000,
        5866,
        1
      ],
      [
        3000,
        5866,
        3250,
        6299,
        1
      ],
      [
        3250,
        6299,
        3750,
        6299,
        1
      ],
      [
        3750,
        4567,
        3250,
        4567,
        0.8
      ],
      [
        3250,
        4567,
        3000,
        5000,
        1
      ],
      [
        3000,
        5000,
        3250,
        5433,
        1
      ],
      [
        3750,
        3701,
        3250,
        3701,
        1
      ],
      [
        3250,
        3701,
        3000,
        4134,
        1
      ],
      [
        3000,
        4134,
        3250,
        4567,
        1
      ],
      [
        4000,
        4134,
        3750,
        3701,
        0.8
      ],
      [
        4500,
        3268,
        4000,
        3268,
        1
      ],
      [
        4000,
        3268,
        3750,
        3701,
        1
      ],
      [
        4750,
        3701,
        4500,
        3268,
        0.8
      ],
      [
        5250,
        2835,
        4750,
        2835,
        1
      ],
      [
        4750,
        2835,
        4500,
        3268,
        1
      ],
      [
        5250,
        3701,
        5500,
        3268,
        0.8
      ],
      [
        5500,
        3268,
        5250,
        2835,
        1
      ],
      [
        6000,
        3268,
        5500,
        3268,
        1
      ],
      [
        6000,
        4134,
        6250,
        3701,
        0.8
      ],
      [
        6250,
        3701,
        6000,
        3268,
        1
      ],
      [
        6750,
        3701,
        6250,
        3701,
        1
      ],
      [
        6750,
        4567,
        7000,
        4134,
        1
      ],
      [
        7000,
        4134,
        6750,
        3701,
        1
      ]
    ],
    "regions": [
      {
        "id": "centralCity",
        "center": [
          5000,
          5000
        ],
        "population": 750,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 1
      },
      {
        "id": "village1",
        "center": [
          5750,
          5433
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "village2",
        "center": [
          5000,
          5866
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "village3",
        "center": [
          4250,
          5433
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "village4",
        "center": [
          4250,
          4567
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "village5",
        "center": [
          5000,
          4134
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "village6",
        "center": [
          5750,
          4567
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "Town1",
        "center": [
          6500,
          5866
        ],
        "population": 100,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 3
      },
      {
        "id": "village7",
        "center": [
          5750,
          6299
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "village8",
        "center": [
          6500,
          5000
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "Town2",
        "center": [
          5000,
          6732
        ],
        "population": 100,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 3
      },
      {
        "id": "village9",
        "center": [
          4250,
          6299
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "Town3",
        "center": [
          3500,
          5866
        ],
        "population": 100,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 3
      },
      {
        "id": "village10",
        "center": [
          3500,
          5000
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "Town4",
        "center": [
          3500,
          4134
        ],
        "population": 100,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 3
      },
      {
        "id": "village11",
        "center": [
          4250,
          3701
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "Town5",
        "center": [
          5000,
          3268
        ],
        "population": 100,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 3
      },
      {
        "id": "village12",
        "center": [
          5750,
          3701
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "Town6",
        "center": [
          6500,
          4134
        ],
        "population": 100,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 3
      }
    ]
  }

==> Results/CASE3-Vaccine-Equitable/config.json <==
{
    "boundaryThickness": 10,
    "spreadRadius": 5,
    "curePeriod": 250,
    "killProbability": 0.0005,
    "transmissionProbability": 0.7,
    "lockdownStartThreshold": 10,
    "lockdownEndThreshold": 10,
    "lockdownMobilityMultiplier": 0.1,
    "vaccineDistributionStartTime": 300,
    "vaccineDistributionFrequency": 100,
    "vaccineDistributionQuantity": 200,
    "vaccineDistributionMechanism": "equitable",
    "medicineDistributionStartTime": 50,
    "medicineDistributionFrequency": 200,
    "medicineDistributionQuantity": 0,
    "medicineDistributionMechanism": "equitable",
    "boundaries": [
      [
        5250,
        4567,
        4750,
        4567,
        0.7
      ],
      [
        4750,
        4567,
        4500,
        5000,
        0.7
      ],
      [
        4500,
        5000,
        4750,
        5433,
        0.7
      ],
      [
        4750,
        5433,
        5250,
        5433,
        0.7
      ],
      [
        5250,
        5433,
        5500,
        5000,
        0.7
      ],
      [
        5500,
        5000,
        5250,
        4567,
        0.7
      ],
      [
        6000,
        5000,
        5500,
        5000,
        1
      ],
      [
        5250,
        5433,
        5500,
        5866,
        1
      ],
      [
        5500,
        5866,
        6000,
        5866,
        1
      ],
      [
        6000,
        5866,
        6250,
        5433,
        0.8
      ],
      [
        6250,
        5433,
        6000,
        5000,
        1
      ],
      [
        4750,
        5433,
        4500,
        5866,
        1
      ],
      [
        4500,
        5866,
        4750,
        6299,
        1
      ],
      [
        4750,
        6299,
        5250,
        6299,
        0.8
      ],
      [
        5250,
        6299,
        5500,
        5866,
        1
      ],
      [
        4500,
        5000,
        4000,
        5000,
        1
      ],
      [
        4000,
        5000,
        3750,
        5433,
        1
      ],
      [
        3750,
        5433,
        4000,
        5866,
        0.8
      ],
      [
        4000,
        5866,
        4500,
        5866,
        1
      ],
      [
        4500,
        4134,
        4000,
        4134,
        1
      ],
      [
        4000,
        4134,
        3750,
        4567,
        0.8
      ],
      [
        3750,
        4567,
        4000,
        5000,
        1
      ],
      [
        4750,
        4567,
        4500,
        4134,
        1
      ],
      [
        5250,
        3701,
        4750,
        3701,
        0.8
      ],
      [
        4750,
        3701,
        4500,
        4134,
        1
      ],
      [
        5250,
        4567,
        5500,
        4134,
        1
      ],
      [
        5500,
        4134,
        5250,
        3701,
        1
      ],
      [
        6000,
        4134,
        5500,
        4134,
        1
      ],
      [
        6000,
        5000,
        6250,
        4567,
        1
      ],
      [
        6250,
        4567,
        6000,
        4134,
        0.8
      ],
      [
        6750,
        5433,
        6250,
        5433,
        0.8
      ],
      [
        6000,
        5866,
        6250,
        6299,
        0.8
      ],
      [
        6250,
        6299,
        6750,
        6299,
        1
      ],
      [
        6750,
        6299,
        7000,
        5866,
        1
      ],
      [
        7000,
        5866,
        6750,
        5433,
        1
      ],
      [
        5250,
        6299,
        5500,
        6732,
        0.8
      ],
      [
        5500,
        6732,
        6000,
        6732,
        1
      ],
      [
        6000,
        6732,
        6250,
        6299,
        1
      ],
      [
        6750,
        4567,
        6250,
        4567,
        0.8
      ],
      [
        6750,
        5433,
        7000,
        5000,
        1
      ],
      [
        7000,
        5000,
        6750,
        4567,
        1
      ],
      [
        4750,
        6299,
        4500,
        6732,
        0.8
      ],
      [
        4500,
        6732,
        4750,
        7165,
        1
      ],
      [
        4750,
        7165,
        5250,
        7165,
        1
      ],
      [
        5250,
        7165,
        5500,
        6732,
        1
      ],
      [
        4000,
        5866,
        3750,
        6299,
        0.8
      ],
      [
        3750,
        6299,
        4000,
        6732,
        1
      ],
      [
        4000,
        6732,
        4500,
        6732,
        1
      ],
      [
        3750,
        5433,
        3250,
        5433,
        0.8
      ],
      [
        3250,
        5433,
        3000,
        5866,
        1
      ],
      [
        3000,
        5866,
        3250,
        6299,
        1
      ],
      [
        3250,
        6299,
        3750,
        6299,
        1
      ],
      [
        3750,
        4567,
        3250,
        4567,
        0.8
      ],
      [
        3250,
        4567,
        3000,
        5000,
        1
      ],
      [
        3000,
        5000,
        3250,
        5433,
        1
      ],
      [
        3750,
        3701,
        3250,
        3701,
        1
      ],
      [
        3250,
        3701,
        3000,
        4134,
        1
      ],
      [
        3000,
        4134,
        3250,
        4567,
        1
      ],
      [
        4000,
        4134,
        3750,
        3701,
        0.8
      ],
      [
        4500,
        3268,
        4000,
        3268,
        1
      ],
      [
        4000,
        3268,
        3750,
        3701,
        1
      ],
      [
        4750,
        3701,
        4500,
        3268,
        0.8
      ],
      [
        5250,
        2835,
        4750,
        2835,
        1
      ],
      [
        4750,
        2835,
        4500,
        3268,
        1
      ],
      [
        5250,
        3701,
        5500,
        3268,
        0.8
      ],
      [
        5500,
        3268,
        5250,
        2835,
        1
      ],
      [
        6000,
        3268,
        5500,
        3268,
        1
      ],
      [
        6000,
        4134,
        6250,
        3701,
        0.8
      ],
      [
        6250,
        3701,
        6000,
        3268,
        1
      ],
      [
        6750,
        3701,
        6250,
        3701,
        1
      ],
      [
        6750,
        4567,
        7000,
        4134,
        1
      ],
      [
        7000,
        4134,
        6750,
        3701,
        1
      ]
    ],
    "regions": [
      {
        "id": "centralCity",
        "center": [
          5000,
          5000
        ],
        "population": 750,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 1
      },
      {
        "id": "village1",
        "center": [
          5750,
          5433
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "village2",
        "center": [
          5000,
          5866
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "village3",
        "center": [
          4250,
          5433
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "village4",
        "center": [
          4250,
          4567
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "village5",
        "center": [
          5000,
          4134
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "village6",
        "center": [
          5750,
          4567
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "Town1",
        "center": [
          6500,
          5866
        ],
        "population": 100,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 3
      },
      {
        "id": "village7",
        "center": [
          5750,
          6299
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "village8",
        "center": [
          6500,
          5000
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "Town2",
        "center": [
          5000,
          6732
        ],
        "population": 100,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 3
      },
      {
        "id": "village9",
        "center": [
          4250,
          6299
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "Town3",
        "center": [
          3500,
          5866
        ],
        "population": 100,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 3
      },
      {
        "id": "village10",
        "center": [
          3500,
          5000
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "Town4",
        "center": [
          3500,
          4134
        ],
        "population": 100,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 3
      },
      {
        "id": "village11",
        "center": [
          4250,
          3701
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "Town5",
        "center": [
          5000,
          3268
        ],
        "population": 100,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 3
      },
      {
        "id": "village12",
        "center": [
          5750,
          3701
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "Town6",
        "center": [
          6500,
          4134
        ],
        "population": 100,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 3
      }
    ]
  }

==> Results/CASE4-Vaccine-maximumInfection/config.json <==
{
    "boundaryThickness": 10,
    "spreadRadius": 5,
    "curePeriod": 250,
    "killProbability": 0.0005,
    "transmissionProbability": 0.7,
    "lockdownStartThreshold": 10,
    "lockdownEndThreshold": 10,
    "lockdownMobilityMultiplier": 0.1,
    "vaccineDistributionStartTime": 300,
    "vaccineDistributionFrequency": 100,
    "vaccineDistributionQuantity": 200,
    "vaccineDistributionMechanism": "maximumInfection",
    "medicineDistributionStartTime": 50,
    "medicineDistributionFrequency": 200,
    "medicineDistributionQuantity": 0,
    "medicineDistributionMechanism": "equitable",
    "boundaries": [
      [
        5250,
        4567,
        4750,
        4567,
        0.7
      ],
      [
        4750,
        4567,
        4500,
        5000,
        0.7
      ],
      [
        4500,
        5000,
        4750,
        5433,
        0.7
      ],
      [
        4750,
        5433,
        5250,
        5433,
        0.7
      ],
      [
        5250,
        5433,
        5500,
        5000,
        0.7
      ],
      [
        5500,
        5000,
        5250,
        4567,
        0.7
      ],
      [
        6000,
        5000,
        5500,
        5000,
        1
      ],
      [
        5250,
        5433,
        5500,
        5866,
        1
      ],
      [
        5500,
        5866,
        6000,
        5866,
        1
      ],
      [
        6000,
        5866,
        6250,
        5433,
        0.8
      ],
      [
        6250,
        5433,
        6000,
        5000,
        1
      ],
      [
        4750,
        5433,
        4500,
        5866,
        1
      ],
      [
        4500,
        5866,
        4750,
        6299,
        1
      ],
      [
        4750,
        6299,
        5250,
        6299,
        0.8
      ],
      [
        5250,
        6299,
        5500,
        5866,
        1
      ],
      [
        4500,
        5000,
        4000,
        5000,
        1
      ],
      [
        4000,
        5000,
        3750,
        5433,
        1
      ],
      [
        3750,
        5433,
        4000,
        5866,
        0.8
      ],
      [
        4000,
        5866,
        4500,
        5866,
        1
      ],
      [
        4500,
        4134,
        4000,
        4134,
        1
      ],
      [
        4000,
        4134,
        3750,
        4567,
        0.8
      ],
      [
        3750,
        4567,
        4000,
        5000,
        1
      ],
      [
        4750,
        4567,
        4500,
        4134,
        1
      ],
      [
        5250,
        3701,
        4750,
        3701,
        0.8
      ],
      [
        4750,
        3701,
        4500,
        4134,
        1
      ],
      [
        5250,
        4567,
        5500,
        4134,
        1
      ],
      [
        5500,
        4134,
        5250,
        3701,
        1
      ],
      [
        6000,
        4134,
        5500,
        4134,
        1
      ],
      [
        6000,
        5000,
        6250,
        4567,
        1
      ],
      [
        6250,
        4567,
        6000,
        4134,
        0.8
      ],
      [
        6750,
        5433,
        6250,
        5433,
        0.8
      ],
      [
        6000,
        5866,
        6250,
        6299,
        0.8
      ],
      [
        6250,
        6299,
        6750,
        6299,
        1
      ],
      [
        6750,
        6299,
        7000,
        5866,
        1
      ],
      [
        7000,
        5866,
        6750,
        5433,
        1
      ],
      [
        5250,
        6299,
        5500,
        6732,
        0.8
      ],
      [
        5500,
        6732,
        6000,
        6732,
        1
      ],
      [
        6000,
        6732,
        6250,
        6299,
        1
      ],
      [
        6750,
        4567,
        6250,
        4567,
        0.8
      ],
      [
        6750,
        5433,
        7000,
        5000,
        1
      ],
      [
        7000,
        5000,
        6750,
        4567,
        1
      ],
      [
        4750,
        6299,
        4500,
        6732,
        0.8
      ],
      [
        4500,
        6732,
        4750,
        7165,
        1
      ],
      [
        4750,
        7165,
        5250,
        7165,
        1
      ],
      [
        5250,
        7165,
        5500,
        6732,
        1
      ],
      [
        4000,
        5866,
        3750,
        6299,
        0.8
      ],
      [
        3750,
        6299,
        4000,
        6732,
        1
      ],
      [
        4000,
        6732,
        4500,
        6732,
        1
      ],
      [
        3750,
        5433,
        3250,
        5433,
        0.8
      ],
      [
        3250,
        5433,
        3000,
        5866,
        1
      ],
      [
        3000,
        5866,
        3250,
        6299,
        1
      ],
      [
        3250,
        6299,
        3750,
        6299,
        1
      ],
      [
        3750,
        4567,
        3250,
        4567,
        0.8
      ],
      [
        3250,
        4567,
        3000,
        5000,
        1
      ],
      [
        3000,
        5000,
        3250,
        5433,
        1
      ],
      [
        3750,
        3701,
        3250,
        3701,
        1
      ],
      [
        3250,
        3701,
        3000,
        4134,
        1
      ],
      [
        3000,
        4134,
        3250,
        4567,
        1
      ],
      [
        4000,
        4134,
        3750,
        3701,
        0.8
      ],
      [
        4500,
        3268,
        4000,
        3268,
        1
      ],
      [
        4000,
        3268,
        3750,
        3701,
        1
      ],
      [
        4750,
        3701,
        4500,
        3268,
        0.8
      ],
      [
        5250,
        2835,
        4750,
        2835,
        1
      ],
      [
        4750,
        2835,
        4500,
        3268,
        1
      ],
      [
        5250,
        3701,
        5500,
        3268,
        0.8
      ],
      [
        5500,
        3268,
        5250,
        2835,
        1
      ],
      [
        6000,
        3268,
        5500,
        3268,
        1
      ],
      [
        6000,
        4134,
        6250,
        3701,
        0.8
      ],
      [
        6250,
        3701,
        6000,
        3268,
        1
      ],
      [
        6750,
        3701,
        6250,
        3701,
        1
      ],
      [
        6750,
        4567,
        7000,
        4134,
        1
      ],
      [
        7000,
        4134,
        6750,
        3701,
        1
      ]
    ],
    "regions": [
      {
        "id": "centralCity",
        "center": [
          5000,
          5000
        ],
        "population": 750,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 1
      },
      {
        "id": "village1",
        "center": [
          5750,
          5433
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "village2",
        "center": [
          5000,
          5866
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "village3",
        "center": [
          4250,
          5433
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "village4",
        "center": [
          4250,
          4567
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "village5",
        "center": [
          5000,
          4134
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "village6",
        "center": [
          5750,
          4567
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "Town1",
        "center": [
          6500,
          5866
        ],
        "population": 100,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 3
      },
      {
        "id": "village7",
        "center": [
          5750,
          6299
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "village8",
        "center": [
          6500,
          5000
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "Town2",
        "center": [
          5000,
          6732
        ],
        "population": 100,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 3
      },
      {
        "id": "village9",
        "center": [
          4250,
          6299
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "Town3",
        "center": [
          3500,
          5866
        ],
        "population": 100,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 3
      },
      {
        "id": "village10",
        "center": [
          3500,
          5000
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "Town4",
        "center": [
          3500,
          4134
        ],
        "population": 100,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 3
      },
      {
        "id": "village11",
        "center": [
          4250,
          3701
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "Town5",
        "center": [
          5000,
          3268
        ],
        "population": 100,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 3
      },
      {
        "id": "village12",
        "center": [
          5750,
          3701
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "Town6",
        "center": [
          6500,
          4134
        ],
        "population": 100,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 3
      }
    ]
  }

==> Results/CASE5-Vaccine-maximumUninfected/config.json <==
{
    "boundaryThickness": 10,
    "spreadRadius": 5,
    "curePeriod": 250,
    "killProbability": 0.0005,
    "transmissionProbability": 0.7,
    "lockdownStartThreshold": 10,
    "lockdownEndThreshold": 10,
    "lockdownMobilityMultiplier": 0.1,
    "vaccineDistributionStartTime": 300,
    "vaccineDistributionFrequency": 100,
    "vaccineDistributionQuantity": 200,
    "vaccineDistributionMechanism": "maximumUninfected",
    "medicineDistributionStartTime": 50,
    "medicineDistributionFrequency": 200,
    "medicineDistributionQuantity": 0,
    "medicineDistributionMechanism": "equitable",
    "boundaries": [
      [
        5250,
        4567,
        4750,
        4567,
        0.7
      ],
      [
        4750,
        4567,
        4500,
        5000,
        0.7
      ],
      [
        4500,
        5000,
        4750,
        5433,
        0.7
      ],
      [
        4750,
        5433,
        5250,
        5433,
        0.7
      ],
      [
        5250,
        5433,
        5500,
        5000,
        0.7
      ],
      [
        5500,
        5000,
        5250,
        4567,
        0.7
      ],
      [
        6000,
        5000,
        5500,
        5000,
        1
      ],
      [
        5250,
        5433,
        5500,
        5866,
        1
      ],
      [
        5500,
        5866,
        6000,
        5866,
        1
      ],
      [
        6000,
        5866,
        6250,
        5433,
        0.8
      ],
      [
        6250,
        5433,
        6000,
        5000,
        1
      ],
      [
        4750,
        5433,
        4500,
        5866,
        1
      ],
      [
        4500,
        5866,
        4750,
        6299,
        1
      ],
      [
        4750,
        6299,
        5250,
        6299,
        0.8
      ],
      [
        5250,
        6299,
        5500,
        5866,
        1
      ],
      [
        4500,
        5000,
        4000,
        5000,
        1
      ],
      [
        4000,
        5000,
        3750,
        5433,
        1
      ],
      [
        3750,
        5433,
        4000,
        5866,
        0.8
      ],
      [
        4000,
        5866,
        4500,
        5866,
        1
      ],
      [
        4500,
        4134,
        4000,
        4134,
        1
      ],
      [
        4000,
        4134,
        3750,
        4567,
        0.8
      ],
      [
        3750,
        4567,
        4000,
        5000,
        1
      ],
      [
        4750,
        4567,
        4500,
        4134,
        1
      ],
      [
        5250,
        3701,
        4750,
        3701,
        0.8
      ],
      [
        4750,
        3701,
        4500,
        4134,
        1
      ],
      [
        5250,
        4567,
        5500,
        4134,
        1
      ],
      [
        5500,
        4134,
        5250,
        3701,
        1
      ],
      [
        6000,
        4134,
        5500,
        4134,
        1
      ],
      [
        6000,
        5000,
        6250,
        4567,
        1
      ],
      [
        6250,
        4567,
        6000,
        4134,
        0.8
      ],
      [
        6750,
        5433,
        6250,
        5433,
        0.8
      ],
      [
        6000,
        5866,
        6250,
        6299,
        0.8
      ],
      [
        6250,
        6299,
        6750,
        6299,
        1
      ],
      [
        6750,
        6299,
        7000,
        5866,
        1
      ],
      [
        7000,
        5866,
        6750,
        5433,
        1
      ],
      [
        5250,
        6299,
        5500,
        6732,
        0.8
      ],
      [
        5500,
        6732,
        6000,
        6732,
        1
      ],
      [
        6000,
        6732,
        6250,
        6299,
        1
      ],
      [
        6750,
        4567,
        6250,
        4567,
        0.8
      ],
      [
        6750,
        5433,
        7000,
        5000,
        1
      ],
      [
        7000,
        5000,
        6750,
        4567,
        1
      ],
      [
        4750,
        6299,
        4500,
        6732,
        0.8
      ],
      [
        4500,
        6732,
        4750,
        7165,
        1
      ],
      [
        4750,
        7165,
        5250,
        7165,
        1
      ],
      [
        5250,
        7165,
        5500,
        6732,
        1
      ],
      [
        4000,
        5866,
        3750,
        6299,
        0.8
      ],
      [
        3750,
        6299,
        4000,
        6732,
        1
      ],
      [
        4000,
        6732,
        4500,
        6732,
        1
      ],
      [
        3750,
        5433,
        3250,
        5433,
        0.8
      ],
      [
        3250,
        5433,
        3000,
        5866,
        1
      ],
      [
        3000,
        5866,
        3250,
        6299,
        1
      ],
      [
        3250,
        6299,
        3750,
        6299,
        1
      ],
      [
        3750,
        4567,
        3250,
        4567,
        0.8
      ],
      [
        3250,
        4567,
        3000,
        5000,
        1
      ],
      [
        3000,
        5000,
        3250,
        5433,
        1
      ],
      [
        3750,
        3701,
        3250,
        3701,
        1
      ],
      [
        3250,
        3701,
        3000,
        4134,
        1
      ],
      [
        3000,
        4134,
        3250,
        4567,
        1
      ],
      [
        4000,
        4134,
        3750,
        3701,
        0.8
      ],
      [
        4500,
        3268,
        4000,
        3268,
        1
      ],
      [
        4000,
        3268,
        3750,
        3701,
        1
      ],
      [
        4750,
        3701,
        4500,
        3268,
        0.8
      ],
      [
        5250,
        2835,
        4750,
        2835,
        1
      ],
      [
        4750,
        2835,
        4500,
        3268,
        1
      ],
      [
        5250,
        3701,
        5500,
        3268,
        0.8
      ],
      [
        5500,
        3268,
        5250,
        2835,
        1
      ],
      [
        6000,
        3268,
        5500,
        3268,
        1
      ],
      [
        6000,
        4134,
        6250,
        3701,
        0.8
      ],
      [
        6250,
        3701,
        6000,
        3268,
        1
      ],
      [
        6750,
        3701,
        6250,
        3701,
        1
      ],
      [
        6750,
        4567,
        7000,
        4134,
        1
      ],
      [
        7000,
        4134,
        6750,
        3701,
        1
      ]
    ],
    "regions": [
      {
        "id": "centralCity",
        "center": [
          5000,
          5000
        ],
        "population": 750,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 1
      },
      {
        "id": "village1",
        "center": [
          5750,
          5433
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "village2",
        "center": [
          5000,
          5866
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "village3",
        "center": [
          4250,
          5433
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "village4",
        "center": [
          4250,
          4567
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "village5",
        "center": [
          5000,
          4134
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "village6",
        "center": [
          5750,
          4567
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "Town1",
        "center": [
          6500,
          5866
        ],
        "population": 100,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 3
      },
      {
        "id": "village7",
        "center": [
          5750,
          6299
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "village8",
        "center": [
          6500,
          5000
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "Town2",
        "center": [
          5000,
          6732
        ],
        "population": 100,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 3
      },
      {
        "id": "village9",
        "center": [
          4250,
          6299
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "Town3",
        "center": [
          3500,
          5866
        ],
        "population": 100,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 3
      },
      {
        "id": "village10",
        "center": [
          3500,
          5000
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "Town4",
        "center": [
          3500,
          4134
        ],
        "population": 100,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 3
      },
      {
        "id": "village11",
        "center": [
          4250,
          3701
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "Town5",
        "center": [
          5000,
          3268
        ],
        "population": 100,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 3
      },
      {
        "id": "village12",
        "center": [
          5750,
          3701
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "Town6",
        "center": [
          6500,
          4134
        ],
        "population": 100,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 3
      }
    ]
  }

==> Results/CASE6-Vaccine-infectedAndUninfected/config.json <==
{
    "boundaryThickness": 10,
    "spreadRadius": 5,
    "curePeriod": 250,
    "killProbability": 0.0005,
    "transmissionProbability": 0.7,
    "lockdownStartThreshold": 10,
    "lockdownEndThreshold": 10,
    "lockdownMobilityMultiplier": 0.1,
    "vaccineDistributionStartTime": 300,
    "vaccineDistributionFrequency": 100,
    "vaccineDistributionQuantity": 200,
    "vaccineDistributionMechanism": "infectedAndUninfected",
    "medicineDistributionStartTime": 50,
    "medicineDistributionFrequency": 200,
    "medicineDistributionQuantity": 0,
    "medicineDistributionMechanism": "equitable",
    "boundaries": [
      [
        5250,
        4567,
        4750,
        4567,
        0.7
      ],
      [
        4750,
        4567,
        4500,
        5000,
        0.7
      ],
      [
        4500,
        5000,
        4750,
        5433,
        0.7
      ],
      [
        4750,
        5433,
        5250,
        5433,
        0.7
      ],
      [
        5250,
        5433,
        5500,
        5000,
        0.7
      ],
      [
        5500,
        5000,
        5250,
        4567,
        0.7
      ],
      [
        6000,
        5000,
        5500,
        5000,
        1
      ],
      [
        5250,
        5433,
        5500,
        5866,
        1
      ],
      [
        5500,
        5866,
        6000,
        5866,
        1
      ],
      [
        6000,
        5866,
        6250,
        5433,
        0.8
      ],
      [
        6250,
        5433,
        6000,
        5000,
        1
      ],
      [
        4750,
        5433,
        4500,
        5866,
        1
      ],
      [
        4500,
        5866,
        4750,
        6299,
        1
      ],
      [
        4750,
        6299,
        5250,
        6299,
        0.8
      ],
      [
        5250,
        6299,
        5500,
        5866,
        1
      ],
      [
        4500,
        5000,
        4000,
        5000,
        1
      ],
      [
        4000,
        5000,
        3750,
        5433,
        1
      ],
      [
        3750,
        5433,
        4000,
        5866,
        0.8
      ],
      [
        4000,
        5866,
        4500,
        5866,
        1
      ],
      [
        4500,
        4134,
        4000,
        4134,
        1
      ],
      [
        4000,
        4134,
        3750,
        4567,
        0.8
      ],
      [
        3750,
        4567,
        4000,
        5000,
        1
      ],
      [
        4750,
        4567,
        4500,
        4134,
        1
      ],
      [
        5250,
        3701,
        4750,
        3701,
        0.8
      ],
      [
        4750,
        3701,
        4500,
        4134,
        1
      ],
      [
        5250,
        4567,
        5500,
        4134,
        1
      ],
      [
        5500,
        4134,
        5250,
        3701,
        1
      ],
      [
        6000,
        4134,
        5500,
        4134,
        1
      ],
      [
        6000,
        5000,
        6250,
        4567,
        1
      ],
      [
        6250,
        4567,
        6000,
        4134,
        0.8
      ],
      [
        6750,
        5433,
        6250,
        5433,
        0.8
      ],
      [
        6000,
        5866,
        6250,
        6299,
        0.8
      ],
      [
        6250,
        6299,
        6750,
        6299,
        1
      ],
      [
        6750,
        6299,
        7000,
        5866,
        1
      ],
      [
        7000,
        5866,
        6750,
        5433,
        1
      ],
      [
        5250,
        6299,
        5500,
        6732,
        0.8
      ],
      [
        5500,
        6732,
        6000,
        6732,
        1
      ],
      [
        6000,
        6732,
        6250,
        6299,
        1
      ],
      [
        6750,
        4567,
        6250,
        4567,
        0.8
      ],
      [
        6750,
        5433,
        7000,
        5000,
        1
      ],
      [
        7000,
        5000,
        6750,
        4567,
        1
      ],
      [
        4750,
        6299,
        4500,
        6732,
        0.8
      ],
      [
        4500,
        6732,
        4750,
        7165,
        1
      ],
      [
        4750,
        7165,
        5250,
        7165,
        1
      ],
      [
        5250,
        7165,
        5500,
        6732,
        1
      ],
      [
        4000,
        5866,
        3750,
        6299,
        0.8
      ],
      [
        3750,
        6299,
        4000,
        6732,
        1
      ],
      [
        4000,
        6732,
        4500,
        6732,
        1
      ],
      [
        3750,
        5433,
        3250,
        5433,
        0.8
      ],
      [
        3250,
        5433,
        3000,
        5866,
        1
      ],
      [
        3000,
        5866,
        3250,
        6299,
        1
      ],
      [
        3250,
        6299,
        3750,
        6299,
        1
      ],
      [
        3750,
        4567,
        3250,
        4567,
        0.8
      ],
      [
        3250,
        4567,
        3000,
        5000,
        1
      ],
      [
        3000,
        5000,
        3250,
        5433,
        1
      ],
      [
        3750,
        3701,
        3250,
        3701,
        1
      ],
      [
        3250,
        3701,
        3000,
        4134,
        1
      ],
      [
        3000,
        4134,
        3250,
        4567,
        1
      ],
      [
        4000,
        4134,
        3750,
        3701,
        0.8
      ],
      [
        4500,
        3268,
        4000,
        3268,
        1
      ],
      [
        4000,
        3268,
        3750,
        3701,
        1
      ],
      [
        4750,
        3701,
        4500,
        3268,
        0.8
      ],
      [
        5250,
        2835,
        4750,
        2835,
        1
      ],
      [
        4750,
        2835,
        4500,
        3268,
        1
      ],
      [
        5250,
        3701,
        5500,
        3268,
        0.8
      ],
      [
        5500,
        3268,
        5250,
        2835,
        1
      ],
      [
        6000,
        3268,
        5500,
        3268,
        1
      ],
      [
        6000,
        4134,
        6250,
        3701,
        0.8
      ],
      [
        6250,
        3701,
        6000,
        3268,
        1
      ],
      [
        6750,
        3701,
        6250,
        3701,
        1
      ],
      [
        6750,
        4567,
        7000,
        4134,
        1
      ],
      [
        7000,
        4134,
        6750,
        3701,
        1
      ]
    ],
    "regions": [
      {
        "id": "centralCity",
        "center": [
          5000,
          5000
        ],
        "population": 750,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 1
      },
      {
        "id": "village1",
        "center": [
          5750,
          5433
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "village2",
        "center": [
          5000,
          5866
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "village3",
        "center": [
          4250,
          5433
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "village4",
        "center": [
          4250,
          4567
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "village5",
        "center": [
          5000,
          4134
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "village6",
        "center": [
          5750,
          4567
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "Town1",
        "center": [
          6500,
          5866
        ],
        "population": 100,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 3
      },
      {
        "id": "village7",
        "center": [
          5750,
          6299
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "village8",
        "center": [
          6500,
          5000
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "Town2",
        "center": [
          5000,
          6732
        ],
        "population": 100,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 3
      },
      {
        "id": "village9",
        "center": [
          4250,
          6299
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "Town3",
        "center": [
          3500,
          5866
        ],
        "population": 100,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 3
      },
      {
        "id": "village10",
        "center": [
          3500,
          5000
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "Town4",
        "center": [
          3500,
          4134
        ],
        "population": 100,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 3
      },
      {
        "id": "village11",
        "center": [
          4250,
          3701
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "Town5",
        "center": [
          5000,
          3268
        ],
        "population": 100,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 3
      },
      {
        "id": "village12",
        "center": [
          5750,
          3701
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "Town6",
        "center": [
          6500,
          4134
        ],
        "population": 100,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 3
      }
    ]
  }

==> Results/CASE7-Medicine-Equitable/config.json <==
{
    "boundaryThickness": 10,
    "spreadRadius": 5,
    "curePeriod": 250,
    "killProbability": 0.0005,
    "transmissionProbability": 0.7,
    "lockdownStartThreshold": 10,
    "lockdownEndThreshold": 10,
    "lockdownMobilityMultiplier": 0.1,
    "vaccineDistributionStartTime": 300,
    "vaccineDistributionFrequency": 100,
    "vaccineDistributionQuantity": 0,
    "vaccineDistributionMechanism": "equitable",
    "medicineDistributionStartTime": 300,
    "medicineDistributionFrequency": 100,
    "medicineDistributionQuantity": 200,
    "medicineDistributionMechanism": "equitable",
    "boundaries": [
      [
        5250,
        4567,
        4750,
        4567,
        0.7
      ],
      [
        4750,
        4567,
        4500,
        5000,
        0.7
      ],
      [
        4500,
        5000,
        4750,
        5433,
        0.7
      ],
      [
        4750,
        5433,
        5250,
        5433,
        0.7
      ],
      [
        5250,
        5433,
        5500,
        5000,
        0.7
      ],
      [
        5500,
        5000,
        5250,
        4567,
        0.7
      ],
      [
        6000,
        5000,
        5500,
        5000,
        1
      ],
      [
        5250,
        5433,
        5500,
        5866,
        1
      ],
      [
        5500,
        5866,
        6000,
        5866,
        1
      ],
      [
        6000,
        5866,
        6250,
        5433,
        0.8
      ],
      [
        6250,
        5433,
        6000,
        5000,
        1
      ],
      [
        4750,
        5433,
        4500,
        5866,
        1
      ],
      [
        4500,
        5866,
        4750,
        6299,
        1
      ],
      [
        4750,
        6299,
        5250,
        6299,
        0.8
      ],
      [
        5250,
        6299,
        5500,
        5866,
        1
      ],
      [
        4500,
        5000,
        4000,
        5000,
        1
      ],
      [
        4000,
        5000,
        3750,
        5433,
        1
      ],
      [
        3750,
        5433,
        4000,
        5866,
        0.8
      ],
      [
        4000,
        5866,
        4500,
        5866,
        1
      ],
      [
        4500,
        4134,
        4000,
        4134,
        1
      ],
      [
        4000,
        4134,
        3750,
        4567,
        0.8
      ],
      [
        3750,
        4567,
        4000,
        5000,
        1
      ],
      [
        4750,
        4567,
        4500,
        4134,
        1
      ],
      [
        5250,
        3701,
        4750,
        3701,
        0.8
      ],
      [
        4750,
        3701,
        4500,
        4134,
        1
      ],
      [
        5250,
        4567,
        5500,
        4134,
        1
      ],
      [
        5500,
        4134,
        5250,
        3701,
        1
      ],
      [
        6000,
        4134,
        5500,
        4134,
        1
      ],
      [
        6000,
        5000,
        6250,
        4567,
        1
      ],
      [
        6250,
        4567,
        6000,
        4134,
        0.8
      ],
      [
        6750,
        5433,
        6250,
        5433,
        0.8
      ],
      [
        6000,
        5866,
        6250,
        6299,
        0.8
      ],
      [
        6250,
        6299,
        6750,
        6299,
        1
      ],
      [
        6750,
        6299,
        7000,
        5866,
        1
      ],
      [
        7000,
        5866,
        6750,
        5433,
        1
      ],
      [
        5250,
        6299,
        5500,
        6732,
        0.8
      ],
      [
        5500,
        6732,
        6000,
        6732,
        1
      ],
      [
        6000,
        6732,
        6250,
        6299,
        1
      ],
      [
        6750,
        4567,
        6250,
        4567,
        0.8
      ],
      [
        6750,
        5433,
        7000,
        5000,
        1
      ],
      [
        7000,
        5000,
        6750,
        4567,
        1
      ],
      [
        4750,
        6299,
        4500,
        6732,
        0.8
      ],
      [
        4500,
        6732,
        4750,
        7165,
        1
      ],
      [
        4750,
        7165,
        5250,
        7165,
        1
      ],
      [
        5250,
        7165,
        5500,
        6732,
        1
      ],
      [
        4000,
        5866,
        3750,
        6299,
        0.8
      ],
      [
        3750,
        6299,
        4000,
        6732,
        1
      ],
      [
        4000,
        6732,
        4500,
        6732,
        1
      ],
      [
        3750,
        5433,
        3250,
        5433,
        0.8
      ],
      [
        3250,
        5433,
        3000,
        5866,
        1
      ],
      [
        3000,
        5866,
        3250,
        6299,
        1
      ],
      [
        3250,
        6299,
        3750,
        6299,
        1
      ],
      [
        3750,
        4567,
        3250,
        4567,
        0.8
      ],
      [
        3250,
        4567,
        3000,
        5000,
        1
      ],
      [
        3000,
        5000,
        3250,
        5433,
        1
      ],
      [
        3750,
        3701,
        3250,
        3701,
        1
      ],
      [
        3250,
        3701,
        3000,
        4134,
        1
      ],
      [
        3000,
        4134,
        3250,
        4567,
        1
      ],
      [
        4000,
        4134,
        3750,
        3701,
        0.8
      ],
      [
        4500,
        3268,
        4000,
        3268,
        1
      ],
      [
        4000,
        3268,
        3750,
        3701,
        1
      ],
      [
        4750,
        3701,
        4500,
        3268,
        0.8
      ],
      [
        5250,
        2835,
        4750,
        2835,
        1
      ],
      [
        4750,
        2835,
        4500,
        3268,
        1
      ],
      [
        5250,
        3701,
        5500,
        3268,
        0.8
      ],
      [
        5500,
        3268,
        5250,
        2835,
        1
      ],
      [
        6000,
        3268,
        5500,
        3268,
        1
      ],
      [
        6000,
        4134,
        6250,
        3701,
        0.8
      ],
      [
        6250,
        3701,
        6000,
        3268,
        1
      ],
      [
        6750,
        3701,
        6250,
        3701,
        1
      ],
      [
        6750,
        4567,
        7000,
        4134,
        1
      ],
      [
        7000,
        4134,
        6750,
        3701,
        1
      ]
    ],
    "regions": [
      {
        "id": "centralCity",
        "center": [
          5000,
          5000
        ],
        "population": 750,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 1
      },
      {
        "id": "village1",
        "center": [
          5750,
          5433
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "village2",
        "center": [
          5000,
          5866
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "village3",
        "center": [
          4250,
          5433
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "village4",
        "center": [
          4250,
          4567
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "village5",
        "center": [
          5000,
          4134
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "village6",
        "center": [
          5750,
          4567
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "Town1",
        "center": [
          6500,
          5866
        ],
        "population": 100,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 3
      },
      {
        "id": "village7",
        "center": [
          5750,
          6299
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "village8",
        "center": [
          6500,
          5000
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "Town2",
        "center": [
          5000,
          6732
        ],
        "population": 100,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 3
      },
      {
        "id": "village9",
        "center": [
          4250,
          6299
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "Town3",
        "center": [
          3500,
          5866
        ],
        "population": 100,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 3
      },
      {
        "id": "village10",
        "center": [
          3500,
          5000
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "Town4",
        "center": [
          3500,
          4134
        ],
        "population": 100,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 3
      },
      {
        "id": "village11",
        "center": [
          4250,
          3701
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "Town5",
        "center": [
          5000,
          3268
        ],
        "population": 100,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 3
      },
      {
        "id": "village12",
        "center": [
          5750,
          3701
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "Town6",
        "center": [
          6500,
          4134
        ],
        "population": 100,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 3
      }
    ]
  }

==> Results/CASE8-Medicine-maximumInfection/config.json <==
{
    "boundaryThickness": 10,
    "spreadRadius": 5,
    "curePeriod": 250,
    "killProbability": 0.0005,
    "transmissionProbability": 0.7,
    "lockdownStartThreshold": 10,
    "lockdownEndThreshold": 10,
    "lockdownMobilityMultiplier": 0.1,
    "vaccineDistributionStartTime": 300,
    "vaccineDistributionFrequency": 100,
    "vaccineDistributionQuantity": 0,
    "vaccineDistributionMechanism": "equitable",
    "medicineDistributionStartTime": 300,
    "medicineDistributionFrequency": 100,
    "medicineDistributionQuantity": 200,
    "medicineDistributionMechanism": "maximumInfection",
    "boundaries": [
      [
        5250,
        4567,
        4750,
        4567,
        0.7
      ],
      [
        4750,
        4567,
        4500,
        5000,
        0.7
      ],
      [
        4500,
        5000,
        4750,
        5433,
        0.7
      ],
      [
        4750,
        5433,
        5250,
        5433,
        0.7
      ],
      [
        5250,
        5433,
        5500,
        5000,
        0.7
      ],
      [
        5500,
        5000,
        5250,
        4567,
        0.7
      ],
      [
        6000,
        5000,
        5500,
        5000,
        1
      ],
      [
        5250,
        5433,
        5500,
        5866,
        1
      ],
      [
        5500,
        5866,
        6000,
        5866,
        1
      ],
      [
        6000,
        5866,
        6250,
        5433,
        0.8
      ],
      [
        6250,
        5433,
        6000,
        5000,
        1
      ],
      [
        4750,
        5433,
        4500,
        5866,
        1
      ],
      [
        4500,
        5866,
        4750,
        6299,
        1
      ],
      [
        4750,
        6299,
        5250,
        6299,
        0.8
      ],
      [
        5250,
        6299,
        5500,
        5866,
        1
      ],
      [
        4500,
        5000,
        4000,
        5000,
        1
      ],
      [
        4000,
        5000,
        3750,
        5433,
        1
      ],
      [
        3750,
        5433,
        4000,
        5866,
        0.8
      ],
      [
        4000,
        5866,
        4500,
        5866,
        1
      ],
      [
        4500,
        4134,
        4000,
        4134,
        1
      ],
      [
        4000,
        4134,
        3750,
        4567,
        0.8
      ],
      [
        3750,
        4567,
        4000,
        5000,
        1
      ],
      [
        4750,
        4567,
        4500,
        4134,
        1
      ],
      [
        5250,
        3701,
        4750,
        3701,
        0.8
      ],
      [
        4750,
        3701,
        4500,
        4134,
        1
      ],
      [
        5250,
        4567,
        5500,
        4134,
        1
      ],
      [
        5500,
        4134,
        5250,
        3701,
        1
      ],
      [
        6000,
        4134,
        5500,
        4134,
        1
      ],
      [
        6000,
        5000,
        6250,
        4567,
        1
      ],
      [
        6250,
        4567,
        6000,
        4134,
        0.8
      ],
      [
        6750,
        5433,
        6250,
        5433,
        0.8
      ],
      [
        6000,
        5866,
        6250,
        6299,
        0.8
      ],
      [
        6250,
        6299,
        6750,
        6299,
        1
      ],
      [
        6750,
        6299,
        7000,
        5866,
        1
      ],
      [
        7000,
        5866,
        6750,
        5433,
        1
      ],
      [
        5250,
        6299,
        5500,
        6732,
        0.8
      ],
      [
        5500,
        6732,
        6000,
        6732,
        1
      ],
      [
        6000,
        6732,
        6250,
        6299,
        1
      ],
      [
        6750,
        4567,
        6250,
        4567,
        0.8
      ],
      [
        6750,
        5433,
        7000,
        5000,
        1
      ],
      [
        7000,
        5000,
        6750,
        4567,
        1
      ],
      [
        4750,
        6299,
        4500,
        6732,
        0.8
      ],
      [
        4500,
        6732,
        4750,
        7165,
        1
      ],
      [
        4750,
        7165,
        5250,
        7165,
        1
      ],
      [
        5250,
        7165,
        5500,
        6732,
        1
      ],
      [
        4000,
        5866,
        3750,
        6299,
        0.8
      ],
      [
        3750,
        6299,
        4000,
        6732,
        1
      ],
      [
        4000,
        6732,
        4500,
        6732,
        1
      ],
      [
        3750,
        5433,
        3250,
        5433,
        0.8
      ],
      [
        3250,
        5433,
        3000,
        5866,
        1
      ],
      [
        3000,
        5866,
        3250,
        6299,
        1
      ],
      [
        3250,
        6299,
        3750,
        6299,
        1
      ],
      [
        3750,
        4567,
        3250,
        4567,
        0.8
      ],
      [
        3250,
        4567,
        3000,
        5000,
        1
      ],
      [
        3000,
        5000,
        3250,
        5433,
        1
      ],
      [
        3750,
        3701,
        3250,
        3701,
        1
      ],
      [
        3250,
        3701,
        3000,
        4134,
        1
      ],
      [
        3000,
        4134,
        3250,
        4567,
        1
      ],
      [
        4000,
        4134,
        3750,
        3701,
        0.8
      ],
      [
        4500,
        3268,
        4000,
        3268,
        1
      ],
      [
        4000,
        3268,
        3750,
        3701,
        1
      ],
      [
        4750,
        3701,
        4500,
        3268,
        0.8
      ],
      [
        5250,
        2835,
        4750,
        2835,
        1
      ],
      [
        4750,
        2835,
        4500,
        3268,
        1
      ],
      [
        5250,
        3701,
        5500,
        3268,
        0.8
      ],
      [
        5500,
        3268,
        5250,
        2835,
        1
      ],
      [
        6000,
        3268,
        5500,
        3268,
        1
      ],
      [
        6000,
        4134,
        6250,
        3701,
        0.8
      ],
      [
        6250,
        3701,
        6000,
        3268,
        1
      ],
      [
        6750,
        3701,
        6250,
        3701,
        1
      ],
      [
        6750,
        4567,
        7000,
        4134,
        1
      ],
      [
        7000,
        4134,
        6750,
        3701,
        1
      ]
    ],
    "regions": [
      {
        "id": "centralCity",
        "center": [
          5000,
          5000
        ],
        "population": 750,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 1
      },
      {
        "id": "village1",
        "center": [
          5750,
          5433
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "village2",
        "center": [
          5000,
          5866
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "village3",
        "center": [
          4250,
          5433
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "village4",
        "center": [
          4250,
          4567
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "village5",
        "center": [
          5000,
          4134
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "village6",
        "center": [
          5750,
          4567
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "Town1",
        "center": [
          6500,
          5866
        ],
        "population": 100,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 3
      },
      {
        "id": "village7",
        "center": [
          5750,
          6299
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "village8",
        "center": [
          6500,
          5000
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "Town2",
        "center": [
          5000,
          6732
        ],
        "population": 100,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 3
      },
      {
        "id": "village9",
        "center": [
          4250,
          6299
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "Town3",
        "center": [
          3500,
          5866
        ],
        "population": 100,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 3
      },
      {
        "id": "village10",
        "center": [
          3500,
          5000
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "Town4",
        "center": [
          3500,
          4134
        ],
        "population": 100,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 3
      },
      {
        "id": "village11",
        "center": [
          4250,
          3701
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "Town5",
        "center": [
          5000,
          3268
        ],
        "population": 100,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 3
      },
      {
        "id": "village12",
        "center": [
          5750,
          3701
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "Town6",
        "center": [
          6500,
          4134
        ],
        "population": 100,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 3
      }
    ]
  }

==> Results/CASE9-Medicine-maximumUninfected/config.json <==
{
    "boundaryThickness": 10,
    "spreadRadius": 5,
    "curePeriod": 250,
    "killProbability": 0.0005,
    "transmissionProbability": 0.7,
    "lockdownStartThreshold": 10,
    "lockdownEndThreshold": 10,
    "lockdownMobilityMultiplier": 0.1,
    "vaccineDistributionStartTime": 300,
    "vaccineDistributionFrequency": 100,
    "vaccineDistributionQuantity": 0,
    "vaccineDistributionMechanism": "equitable",
    "medicineDistributionStartTime": 300,
    "medicineDistributionFrequency": 100,
    "medicineDistributionQuantity": 200,
    "medicineDistributionMechanism": "maximumUninfected",
    "boundaries": [
      [
        5250,
        4567,
        4750,
        4567,
        0.7
      ],
      [
        4750,
        4567,
        4500,
        5000,
        0.7
      ],
      [
        4500,
        5000,
        4750,
        5433,
        0.7
      ],
      [
        4750,
        5433,
        5250,
        5433,
        0.7
      ],
      [
        5250,
        5433,
        5500,
        5000,
        0.7
      ],
      [
        5500,
        5000,
        5250,
        4567,
        0.7
      ],
      [
        6000,
        5000,
        5500,
        5000,
        1
      ],
      [
        5250,
        5433,
        5500,
        5866,
        1
      ],
      [
        5500,
        5866,
        6000,
        5866,
        1
      ],
      [
        6000,
        5866,
        6250,
        5433,
        0.8
      ],
      [
        6250,
        5433,
        6000,
        5000,
        1
      ],
      [
        4750,
        5433,
        4500,
        5866,
        1
      ],
      [
        4500,
        5866,
        4750,
        6299,
        1
      ],
      [
        4750,
        6299,
        5250,
        6299,
        0.8
      ],
      [
        5250,
        6299,
        5500,
        5866,
        1
      ],
      [
        4500,
        5000,
        4000,
        5000,
        1
      ],
      [
        4000,
        5000,
        3750,
        5433,
        1
      ],
      [
        3750,
        5433,
        4000,
        5866,
        0.8
      ],
      [
        4000,
        5866,
        4500,
        5866,
        1
      ],
      [
        4500,
        4134,
        4000,
        4134,
        1
      ],
      [
        4000,
        4134,
        3750,
        4567,
        0.8
      ],
      [
        3750,
        4567,
        4000,
        5000,
        1
      ],
      [
        4750,
        4567,
        4500,
        4134,
        1
      ],
      [
        5250,
        3701,
        4750,
        3701,
        0.8
      ],
      [
        4750,
        3701,
        4500,
        4134,
        1
      ],
      [
        5250,
        4567,
        5500,
        4134,
        1
      ],
      [
        5500,
        4134,
        5250,
        3701,
        1
      ],
      [
        6000,
        4134,
        5500,
        4134,
        1
      ],
      [
        6000,
        5000,
        6250,
        4567,
        1
      ],
      [
        6250,
        4567,
        6000,
        4134,
        0.8
      ],
      [
        6750,
        5433,
        6250,
        5433,
        0.8
      ],
      [
        6000,
        5866,
        6250,
        6299,
        0.8
      ],
      [
        6250,
        6299,
        6750,
        6299,
        1
      ],
      [
        6750,
        6299,
        7000,
        5866,
        1
      ],
      [
        7000,
        5866,
        6750,
        5433,
        1
      ],
      [
        5250,
        6299,
        5500,
        6732,
        0.8
      ],
      [
        5500,
        6732,
        6000,
        6732,
        1
      ],
      [
        6000,
        6732,
        6250,
        6299,
        1
      ],
      [
        6750,
        4567,
        6250,
        4567,
        0.8
      ],
      [
        6750,
        5433,
        7000,
        5000,
        1
      ],
      [
        7000,
        5000,
        6750,
        4567,
        1
      ],
      [
        4750,
        6299,
        4500,
        6732,
        0.8
      ],
      [
        4500,
        6732,
        4750,
        7165,
        1
      ],
      [
        4750,
        7165,
        5250,
        7165,
        1
      ],
      [
        5250,
        7165,
        5500,
        6732,
        1
      ],
      [
        4000,
        5866,
        3750,
        6299,
        0.8
      ],
      [
        3750,
        6299,
        4000,
        6732,
        1
      ],
      [
        4000,
        6732,
        4500,
        6732,
        1
      ],
      [
        3750,
        5433,
        3250,
        5433,
        0.8
      ],
      [
        3250,
        5433,
        3000,
        5866,
        1
      ],
      [
        3000,
        5866,
        3250,
        6299,
        1
      ],
      [
        3250,
        6299,
        3750,
        6299,
        1
      ],
      [
        3750,
        4567,
        3250,
        4567,
        0.8
      ],
      [
        3250,
        4567,
        3000,
        5000,
        1
      ],
      [
        3000,
        5000,
        3250,
        5433,
        1
      ],
      [
        3750,
        3701,
        3250,
        3701,
        1
      ],
      [
        3250,
        3701,
        3000,
        4134,
        1
      ],
      [
        3000,
        4134,
        3250,
        4567,
        1
      ],
      [
        4000,
        4134,
        3750,
        3701,
        0.8
      ],
      [
        4500,
        3268,
        4000,
        3268,
        1
      ],
      [
        4000,
        3268,
        3750,
        3701,
        1
      ],
      [
        4750,
        3701,
        4500,
        3268,
        0.8
      ],
      [
        5250,
        2835,
        4750,
        2835,
        1
      ],
      [
        4750,
        2835,
        4500,
        3268,
        1
      ],
      [
        5250,
        3701,
        5500,
        3268,
        0.8
      ],
      [
        5500,
        3268,
        5250,
        2835,
        1
      ],
      [
        6000,
        3268,
        5500,
        3268,
        1
      ],
      [
        6000,
        4134,
        6250,
        3701,
        0.8
      ],
      [
        6250,
        3701,
        6000,
        3268,
        1
      ],
      [
        6750,
        3701,
        6250,
        3701,
        1
      ],
      [
        6750,
        4567,
        7000,
        4134,
        1
      ],
      [
        7000,
        4134,
        6750,
        3701,
        1
      ]
    ],
    "regions": [
      {
        "id": "centralCity",
        "center": [
          5000,
          5000
        ],
        "population": 750,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 1
      },
      {
        "id": "village1",
        "center": [
          5750,
          5433
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "village2",
        "center": [
          5000,
          5866
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "village3",
        "center": [
          4250,
          5433
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "village4",
        "center": [
          4250,
          4567
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "village5",
        "center": [
          5000,
          4134
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "village6",
        "center": [
          5750,
          4567
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "Town1",
        "center": [
          6500,
          5866
        ],
        "population": 100,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 3
      },
      {
        "id": "village7",
        "center": [
          5750,
          6299
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "village8",
        "center": [
          6500,
          5000
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "Town2",
        "center": [
          5000,
          6732
        ],
        "population": 100,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 3
      },
      {
        "id": "village9",
        "center": [
          4250,
          6299
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "Town3",
        "center": [
          3500,
          5866
        ],
        "population": 100,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 3
      },
      {
        "id": "village10",
        "center": [
          3500,
          5000
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "Town4",
        "center": [
          3500,
          4134
        ],
        "population": 100,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 3
      },
      {
        "id": "village11",
        "center": [
          4250,
          3701
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "Town5",
        "center": [
          5000,
          3268
        ],
        "population": 100,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 3
      },
      {
        "id": "village12",
        "center": [
          5750,
          3701
        ],
        "population": 15,
        "infected": 1,
        "radius": 250,
        "mobilityFactor": 5
      },
      {
        "id": "Town6",
        "center": [
          6500,
          4134
        ],
        "population": 100,
        "infected": 5,
        "radius": 250,
        "mobilityFactor": 3
      }
    ]
  }
